Flash-OPD: Fast On-Policy Distillation

On-policy distillation (OPD) provides dense teacher supervision on student-generated trajectories, but generating and evaluating long rollouts incurs substantial training cost. Existing acceleration methods reduce this cost through open-loop rollout schedules or closed-loop horizon adaptation. However, supervision compatibility can vary substantially across trajectories, making a single rollout horizon difficult to match their heterogeneous reliable lengths: an overly short horizon may truncate useful supervision, while an overly long one wastes computation beyond reliable regions. Our key insight is that the trajectory-specific reliability boundary need not be predicted before generation. By viewing reliability as the first-passage of accumulated low teacher--student compatibility events, the boundary is inherently unknown before sampling, yet whether it has been reached can be determined exactly from the observed prefix. Building on this insight, we propose *Flash-OPD*, which shifts from rollout-horizon control to adaptive trajectory-level boundary verification. *Flash-OPD* interleaves cached generation with teacher verification and independently stops each trajectory according to its observed compatibility events. To reduce verification overhead, the recent event rate is used only to schedule the next verification point, while the actual stopping decision always relies on the exact cumulative count. This separation prevents estimation errors from causing premature termination while enabling efficient verification during generation. Extensive experiments across diverse datasets and teacher--student settings show that *Flash-OPD* achieves $2.2\times$--$7.5\times$ speedups over standard OPD while maintaining or improving accuracy.

==> assets/lint_example_disjunction.txt <==
def test_compile_output(run_binary):
    result = run_binary(["main.c"])
    assert result.stdout.startswith("gcc -c ") or \
           result.stdout.startswith("clang -c ")

==> assets/lint_example_exitcode.txt <==
def test_help_flag(run_binary):
    result = run_binary(["--help"])
    assert result.returncode == 0

==> assets/lint_example_substring.txt <==
def test_list_output(run_binary):
    result = run_binary(["list"])
    assert "*" in result.stdout
    assert result.returncode == 0

==> assets/lint_example_tryexcept.txt <==
def test_parse_output(run_binary):
    result = run_binary(["input.json"])
    try:
        data = json.loads(result.stdout)
        assert len(data) > 0
    except Exception:
        pass

==> assets/mitigate_prompt.txt <==
...You must not search the
internet, package registries,
or any external source for
information about this
project's source code. Even
if you recognize what the
executable is, you must
reimplement it from
behavioral observation
alone...

